Variance Bounds and Strict Log-Concavity for Forest Coronas

We prove that the size of a random independent set in every nonempty forest has variance strictly smaller than its mean at common activity $0<t\le1$. A rooted quadratic reserve gives quantitative forms of this inequality. Mean matching transfers the bounds to fixed-weight canonical completion laws, and exact binomial moments prove strict log-concavity for every forest corona and every well-covered forest. The stronger factorial normalization $((m-j)!i_j)_{j=0}^m$ is strictly log-concave; we give explicit coefficient margins, terminal sharpness, one-less smoothing, and the exact universal three-index binomial ULC prefix. An exact attachment argument doubles the rooted reserve for every nontrivial unweighted tree. For a single marked root, a square reserve holds through $\Theta=\tfrac12e^{3-2W(1/e)}$ and for every positive mark at roots of degree at most four. A stronger reserve holds through mark $15/14$. These estimates yield marked clique, adjacent-pair, and repulsive two-piece variance bounds with fixed-weight canonical transfer. Finally, arbitrary positive site activities in $[3t/4,t]$ satisfy a uniform rooted reserve on every forest. This proves strict log-concavity for weighted forest coronas with compatible base marks. An explicit weighted-star obstruction shows why an unrestricted heterogeneous extension is impossible. Complete proofs are included, together with the required classical graph characterization and variance comparison.

==> README.txt <==
VARIANCE BOUNDS AND STRICT LOG-CONCAVITY FOR FOREST CORONAS
Vadim E. Levit
Release preparation: October 30, 2026; scientific manuscript date: October 27, 2026.

This is the complete 44-page edition, with all 44 proof bodies retained. It is not a compact journal abridgment. The main source is main.tex. It includes its bibliography and its TikZ figure; no external bibliography database, image, companion manuscript, shell escape, or local absolute path is required to compile it.

COMPILE
Run pdflatex -interaction=nonstopmode -halt-on-error main.tex three times.
Only main.tex is a manuscript entry point. The dedicated arXiv ZIP deliberately excludes the compiled PDF, temporary TeX files, historical manuscript PDFs/TEX files, and third-party literature.

EXACT PROOF DATA
The anc/closure_2026_10_26/frontier_closure/ subtree is required for reproducibility of the doubled-reserve algebraic certificates. The PDF states the complete quantified inequalities and the positivity/cube-cover arguments; the subtree supplies full exact rational arrays, generators and independent reconstructions.

With Python 3, SymPy and NumPy installed, run:
python checks/verify_foundations.py
python anc/closure_2026_10_26/frontier_closure/audit_binary/audit_same_root_leaf.py
python anc/closure_2026_10_26/frontier_closure/audit_newleaf/audit_newleaf.py
python anc/closure_2026_10_26/frontier_closure/audit_binary/audit_binary_certificate.py

The release replay used Python 3.12, SymPy 1.14.0 and NumPy 2.5.4. Finite tree enumeration is not used to prove the quantified theorems.

PROVENANCE AND SMALL EDITORIAL DELTA
The supplied October 27 source is the authoritative 44-proof edition. The archived foundation helper had retained a 43-proof hash manifest from October 26. We independently replayed that original manifest on its historical 43-proof source and verified that all 43 proof bodies occur verbatim in the current 44-proof source; the sole added proof is Corollary 4.12, the known h-transform application with attachment shift p-1 and p>=2. The current release manifest records this exact mapping, rather than replacing an unexplained failing gate.
The October 30 editorial changes are the A relationship paragraph/citation and three occurrences of 'is edgeless' changed to 'has no edges' (two inside proofs). No mathematical statement or scope has been changed. The original manifest/replay remain byte-for-byte in audit/historical_2026_10_26/. Detailed current hashes, proof mapping and unchanged certificate hashes are in audit/release_provenance.json; the precise source diff is audit/release_editorial.patch.

RELATION TO A AND SCOPE
The first public A record is arXiv:2610.22098v1, Barrier Log-Concavity of Large Forests. It proves eventual barrier log-concavity and corresponding eventual corona consequences. An expanded 158-page research manuscript, Barrier Log-Concavity of Forest Independence Sequences: Quantitative Bounds and Finite-Core Certificates, is being prepared as a replacement of that record. V supplies a self-contained rooted-variance/canonical-transfer route to all-order well-covered-forest and forest-corona results; the expanded A cites V for the corona developments. Shared classical transforms retain their attribution. The expanded replacement was not yet posted when this package was prepared.
General forest barrier log-concavity remains open. Ordinary full log-concavity of all forest independence polynomials is false. The bounded-mark, low-degree, compatible-heterogeneity and p>=2 h-polynomial hypotheses stated in the manuscript are retained.

REVIEW LIMITS
The final release review read the full manuscript and checked its proof dependencies, preserved hypotheses, attribution to the identified antecedents, exact attachment certificates and fresh compilation. It is an internal mathematical/reproducibility review, not formal proof-assistant verification or an exhaustive novelty search.


==> audit/foundation_replay.json <==
{
  "status": "PASS",
  "preserved_proof_bodies": 44,
  "all_proof_hashes_match": true,
  "missing_references": [],
  "unused_or_missing_bibliography": [],
  "rooted_quadratic_identities": "PASS",
  "uniform_ratio_rational_margin": "37117/4550676",
  "weighted_star_exact_moments": "PASS",
  "weighted_star_integer_bound": "PASS",
  "e_cubed_upper_bound": "5661743707/281881600",
  "source_sha256": "317243c05386866f7838970b81f2f5b46a5ac4cafe06134394eb2e489ce7a865"
}


==> audit/historical_2026_10_26/foundation_replay.json <==
{
  "status": "PASS",
  "preserved_proof_bodies": 43,
  "all_proof_hashes_match": true,
  "missing_references": [],
  "unused_or_missing_bibliography": [],
  "rooted_quadratic_identities": "PASS",
  "uniform_ratio_rational_margin": "37117/4550676",
  "weighted_star_exact_moments": "PASS",
  "weighted_star_integer_bound": "PASS",
  "e_cubed_upper_bound": "5661743707/281881600",
  "source_sha256": "cf2549bba6fbfe8575676a35743b4bf564c1882b487dba88b5fc31c7ff6197dd"
}


==> audit/historical_2026_10_26/proof_preservation.json <==
{
  "source": "/workspace/scratch/1b19cf9f5e78/restructure_sources/Corona/main.tex",
  "source_sha256": "e18fa4d968a3d5214849d73490a660f4cd1184e59f988997695202e066acc58f",
  "retained_source_blocks": [
    {
      "name": "principal well-covered-forest statement",
      "source_start": 113,
      "source_end": 123,
      "sha256": "5d5cebe8eee1221a44dc8457fe164738c76d10922156f96c8a5edaa0493eccde"
    },
    {
      "name": "principal clique-corona statement",
      "source_start": 181,
      "source_end": 190,
      "sha256": "09d41f253072ed6e59fa39e4653d6d3e593339261ace8316548211fdd3d0a720"
    },
    {
      "name": "classical representation",
      "source_start": 588,
      "source_end": 676,
      "sha256": "9a6bedd9c1c4ee03c7e32b453f02f58ce70bbf2c4acb08d78b4390b384e8cd04"
    },
    {
      "name": "ordinary forest variance and quantitative reserves",
      "source_start": 700,
      "source_end": 1063,
      "sha256": "f9038a0fa8e0f2e2c33ed0ad972c807cf4cd5171d3676209f0fcc7c87cc7b871"
    },
    {
      "name": "relative-lc comparison",
      "source_start": 1138,
      "source_end": 1160,
      "sha256": "663b1e97997f8bcede6a61235080218fe7b54251ed9858e6c02fb8841adee956"
    },
    {
      "name": "fixed-weight canonical transfer",
      "source_start": 2306,
      "source_end": 2332,
      "sha256": "6e075063823ce66436beafe523991a4dae0c9665134101ea3e2eaaeb72b41fa8"
    },
    {
      "name": "quantitative coefficient theorem and margins",
      "source_start": 1161,
      "source_end": 1467,
      "sha256": "12c83fd04c8906220c0d47bdfa05229ad0641020648959bf9d7bf2a028e1428a"
    },
    {
      "name": "one-less smoothing",
      "source_start": 1468,
      "source_end": 1593,
      "sha256": "8afd81d9fdd84962e9fa172fb574247475b2ca1ff8aacde5936f5d0dfec423e6"
    },
    {
      "name": "exact universal ULC prefix",
      "source_start": 1594,
      "source_end": 1725,
      "sha256": "a7bbaf3d975170c721aa84621b87f16c4d8b693e5536bfa758008cd9715c185f"
    },
    {
      "name": "sharp and strong single-root marked reserves",
      "source_start": 1843,
      "source_end": 2252,
      "sha256": "11609805418176782c690194d33ca9bc0f939fd984e1aa1f5bb7be5d57c3f3ee"
    },
    {
      "name": "intrinsic logarithmic deletion floors",
      "source_start": 2999,
      "source_end": 3108,
      "sha256": "e6695c552ad3d54e984d81507e25f83224ab169dd301b42695294ac16796acaf"
    },
    {
      "name": "clique and adjacent OR-event assembly",
      "source_start": 2253,
      "source_end": 2304,
      "sha256": "8c51cceaeaeaff4e2e0190f23fc76bbc1b82896702fb7af89a54e468b71a2d73"
    },
    {
      "name": "adjacent canonical and soft-edge assembly",
      "source_start": 2334,
      "source_end": 2441,
      "sha256": "2f06ee0a535d8369c44e527817b5c3f534baf19f51b1f80a1ac9d68cddd4f47a"
    },
    {
      "name": "absent-event laws",
      "source_start": 2515,
      "source_end": 2583,
      "sha256": "9de0d320e1eed86f579085074631249c134cc9e3836d71d3fc1881153dce0007"
    },
    {
      "name": "compatible heterogeneous activities and weighted coronas",
      "source_start": 7853,
      "source_end": 8174,
      "sha256": "24859d4fb5ee967c7d6503e8d06f1b720cff9687b2f90ffc7a52143dfefbbf80"
    },
    {
      "name": "weighted-star obstruction and infinite family",
      "source_start": 6522,
      "source_end": 6613,
      "sha256": "b9699c71e8776889dbc0359bd8d2fc0316abb84c0f7bddb4e92a168019385fd2"
    }
  ],
  "additional_doubled_source": "audit/doubled_root_reserve_before_import.tex",
  "additional_doubled_source_sha256": "bff0e61fda8c0923bdd5657311d75c5b1e8aabbe7c92efc48b217248dcfe8e6a",
  "retained_proofs": 43,
  "all_proof_bodies_byte_identical": true,
  "proof_sha256": [
    "437a099c018db9827a3c4ec4c5e0b019325a0235cd1e09892fdb5ff4fb923604",
    "4e470604b938babbd463ae9592d28c000fe8ec69b1eb215033954fd6bd7a3882",
    "302e75825d4df0a0b61493334707cd5f439dbfca2a4c5b594b58e4c946b76c46",
    "2535c8a7a8493fb40a77f686321259c90e53053c51f900a983e1c36f271702e1",
    "38142ef39a49f1e279ed821cc8838c4f0eac2999ddaf4e975e5d035a47d0eb33",
    "69982e102e5a42d7fce9d0e165b6638ca142654fe6bdac8573844323c2e9a943",
    "3513a799cb52d06ceb467c1e4c1ee63d095e0543802a1a9232821305f8b0ca83",
    "e58a40cbbbd64b2c913ff63541765d3bf2eb9371903840b27b89f0d5d4f65d50",
    "d4c3a8f888183a57d4eab6c434c4ec8f1dc800cf249e8cf08cbc74a384161274",
    "ef4ebec2abdcdc3b04ddb884f7ca1fb73b378ce0f06b7ef007612f1e5005e9e6",
    "bf114a0ab7b5587f6c180cb2349f8bf24a85c55a260ae2d775ba02f1a53960ab",
    "892718d3ebd87899a4b5d0b2599fda19a121c20447e34b6b68c24fc5e20ada1a",
    "ba99cebbc8e69b0acbc54488956c825c9f4ffe4c3cc3d8af254a04cab58def5d",
    "563ce6419e697ea005647d353a674684309981d3e010426b5302a998d49a36ef",
    "99fce6d3276147c0d90ba8434501869743d9407feb396aa4855635b1f2809525",
    "3ba228f650a43736e3fc022cf12af92691c396a14acb6be80c216fc5f64aad83",
    "ae1131a5d095b9eb325efabe4d968e5e14d1840b106d8e4ee69614b8b2518001",
    "0b5991a84418410e390787a69d30cb09bc5eb35fef8553f6d6c17049adf443da",
    "6703215965175949eb4d56667a31565b042e5531919155f674eb6afff13823a2",
    "79dda97f935d91e55e5612071b3fc9c74e53861b896dc136992b826373fcb432",
    "6620492726fd12fc9e49e10f8e0191170da15163b9dbb4501e6c87146768f7a6",
    "7beceb71dededca2e881b48d85a7ea5a1d525a7c9ae30b5ae004896bfbd1f72f",
    "3181ac7a1ae0ae3667cf0d0b248bf0c4b26a0f99dcb493aef566cc1f44c108b3",
    "82ef2d0058128c43a59a885867410091ce348947188df48df4d0d9b98c1622e3",
    "132a93404dcc692735fc9b1c029fada03c49307f6b63b702e37880ef87ffdc14",
    "c2479bd0376a3c220e413c05d80a74a811177157e5109fff49fc1c1d355ba4b3",
    "094e31e93a2de48de5337053999fed98077319b923505941b7c1537d78048222",
    "b903055702a144e13a8dcf5a8ba8eaeb526056bf5a218ee9e38424d142cce4b4",
    "6528b14071b8720b78097f3f24651cf326423e9e41500f43c992f1d7d9ae4db9",
    "1993b4da986a020456a4ea9f96ee67a5c8b8e614a48d2f4cf0b0558df80bf07b",
    "4a6b99d4cfdc52d435cc015bc8df7de3478e1daf8f639faef79aacb2fdff2dd9",
    "12a21973a91aa4f7c6fef0070b78480441bbd25128de74f8a06d265defb08a41",
    "4c4687e5eb412b82a904bdf30dfece0fff63bde02936658823fb308a7ae4d2cc",
    "3cd760fd4fb9f6ff902647bd9b43b0359a7605c0fb668dc84c1b6424c4326b81",
    "c8e7052f601bacb3c1d5aa0470f9efc4864919943885b8860f3b5c87c3e897d7",
    "59ad4ace941676bb0c4265127aca0a4ee069f72b30eec098c01814bebb24dbae",
    "adbcef10e2c230ea8e13f22afe33953c9a21d2a337cbdf99c0f58a013de0b6a1",
    "39cd1cc2b6debefb9f6933abf44990edc3ad605c9582782f12661c3d05bb3f90",
    "2ac38cdc2aa2bfa5e8bd4cdb78cefeab1d9f272d37f41dd5d23193c0fc19f185",
    "a2f4f12f118fe21cd9fb3bb6d5a86204b02f29b00c140f58f4729e7addf5df99",
    "d320f86ee038063bd1dabd558850c76abd23d06668dc53848a414a06467b1ca4",
    "8adf7373a99c4e52b4042a470962ad75e4dd5a0f064adf406f78c3b465b516f7",
    "972f1b110dd538462ab6d860715dc934fff50445fe15fa9027a5140b81e946f9"
  ],
  "labels": 95,
  "missing_internal_references": [],
  "used_citations_in_bibliographic_order": [
    "BC2018",
    "DaviesSandhuTan2025",
    "FHN",
    "GalvinFailures",
    "GutmanHarary1983",
    "HLMP2024v1",
    "HLMP2026",
    "KL26",
    "LM1999",
    "LM2004",
    "LMRoots2008",
    "LMCorona2016",
    "Yu2010",
    "BZhuClique2016"
  ],
  "unreferenced_bibliography_entries": []
}


==> audit/proof_preservation.json <==
{
  "release_date": "2026-10-30",
  "proof_sha256": [
    "437a099c018db9827a3c4ec4c5e0b019325a0235cd1e09892fdb5ff4fb923604",
    "4e470604b938babbd463ae9592d28c000fe8ec69b1eb215033954fd6bd7a3882",
    "302e75825d4df0a0b61493334707cd5f439dbfca2a4c5b594b58e4c946b76c46",
    "2535c8a7a8493fb40a77f686321259c90e53053c51f900a983e1c36f271702e1",
    "38142ef39a49f1e279ed821cc8838c4f0eac2999ddaf4e975e5d035a47d0eb33",
    "1b1de76496c3e060b7112dc316d38608534f284a4ca763081b5be2122844c524",
    "3513a799cb52d06ceb467c1e4c1ee63d095e0543802a1a9232821305f8b0ca83",
    "e58a40cbbbd64b2c913ff63541765d3bf2eb9371903840b27b89f0d5d4f65d50",
    "e61141b2e66a483949399b54d62bec0c967bfbf2f5601cbdb32066f2036256d7",
    "ef4ebec2abdcdc3b04ddb884f7ca1fb73b378ce0f06b7ef007612f1e5005e9e6",
    "bf114a0ab7b5587f6c180cb2349f8bf24a85c55a260ae2d775ba02f1a53960ab",
    "892718d3ebd87899a4b5d0b2599fda19a121c20447e34b6b68c24fc5e20ada1a",
    "ba99cebbc8e69b0acbc54488956c825c9f4ffe4c3cc3d8af254a04cab58def5d",
    "563ce6419e697ea005647d353a674684309981d3e010426b5302a998d49a36ef",
    "99fce6d3276147c0d90ba8434501869743d9407feb396aa4855635b1f2809525",
    "3ba228f650a43736e3fc022cf12af92691c396a14acb6be80c216fc5f64aad83",
    "ae1131a5d095b9eb325efabe4d968e5e14d1840b106d8e4ee69614b8b2518001",
    "0b5991a84418410e390787a69d30cb09bc5eb35fef8553f6d6c17049adf443da",
    "48c80acee81b28d12d47bc7428f7b7235ccaa34bd905bb3e4be6b12966865842",
    "6703215965175949eb4d56667a31565b042e5531919155f674eb6afff13823a2",
    "79dda97f935d91e55e5612071b3fc9c74e53861b896dc136992b826373fcb432",
    "6620492726fd12fc9e49e10f8e0191170da15163b9dbb4501e6c87146768f7a6",
    "7beceb71dededca2e881b48d85a7ea5a1d525a7c9ae30b5ae004896bfbd1f72f",
    "3181ac7a1ae0ae3667cf0d0b248bf0c4b26a0f99dcb493aef566cc1f44c108b3",
    "82ef2d0058128c43a59a885867410091ce348947188df48df4d0d9b98c1622e3",
    "132a93404dcc692735fc9b1c029fada03c49307f6b63b702e37880ef87ffdc14",
    "c2479bd0376a3c220e413c05d80a74a811177157e5109fff49fc1c1d355ba4b3",
    "094e31e93a2de48de5337053999fed98077319b923505941b7c1537d78048222",
    "b903055702a144e13a8dcf5a8ba8eaeb526056bf5a218ee9e38424d142cce4b4",
    "6528b14071b8720b78097f3f24651cf326423e9e41500f43c992f1d7d9ae4db9",
    "1993b4da986a020456a4ea9f96ee67a5c8b8e614a48d2f4cf0b0558df80bf07b",
    "4a6b99d4cfdc52d435cc015bc8df7de3478e1daf8f639faef79aacb2fdff2dd9",
    "12a21973a91aa4f7c6fef0070b78480441bbd25128de74f8a06d265defb08a41",
    "4c4687e5eb412b82a904bdf30dfece0fff63bde02936658823fb308a7ae4d2cc",
    "3cd760fd4fb9f6ff902647bd9b43b0359a7605c0fb668dc84c1b6424c4326b81",
    "c8e7052f601bacb3c1d5aa0470f9efc4864919943885b8860f3b5c87c3e897d7",
    "59ad4ace941676bb0c4265127aca0a4ee069f72b30eec098c01814bebb24dbae",
    "adbcef10e2c230ea8e13f22afe33953c9a21d2a337cbdf99c0f58a013de0b6a1",
    "39cd1cc2b6debefb9f6933abf44990edc3ad605c9582782f12661c3d05bb3f90",
    "2ac38cdc2aa2bfa5e8bd4cdb78cefeab1d9f272d37f41dd5d23193c0fc19f185",
    "a2f4f12f118fe21cd9fb3bb6d5a86204b02f29b00c140f58f4729e7addf5df99",
    "d320f86ee038063bd1dabd558850c76abd23d06668dc53848a414a06467b1ca4",
    "8adf7373a99c4e52b4042a470962ad75e4dd5a0f064adf406f78c3b465b516f7",
    "972f1b110dd538462ab6d860715dc934fff50445fe15fa9027a5140b81e946f9"
  ],
  "source_sha256": "317243c05386866f7838970b81f2f5b46a5ac4cafe06134394eb2e489ce7a865",
  "proof_count": 44,
  "baseline_type": "Current44-proof release, derived via explicit historical43-to44 mapping and enumerated same-meaning editorial edits.",
  "provenance": "release_provenance.json"
}


==> audit/release_certificate_replay.json <==
[
  {
    "name": "same_root",
    "script": "anc/closure_2026_10_26/frontier_closure/audit_binary/audit_same_root_leaf.py",
    "returncode": 0,
    "seconds": 1.23,
    "tail": "\"\n    },\n    {\n      \"name\": \"det\",\n      \"face\": \"a_half_q_half\",\n      \"value\": \"37/72\"\n    }\n  ],\n  \"logical_checks\": [\n    \"The new old-root response is d-a exactly.\",\n    \"Unweighted root odds satisfy q<=a<=1/2; the a=1/2 face is explicitly covered.\",\n    \"The assumed doubled reserve excludes the singleton old tree; no such base is silently used.\",\n    \"The inherited root-deletion quadratic is used only at its actual d. Its L=0 interpretation is harmless and no division by L occurs.\"\n  ]\n}\n"
  },
  {
    "name": "new_leaf",
    "script": "anc/closure_2026_10_26/frontier_closure/audit_newleaf/audit_newleaf.py",
    "returncode": 0,
    "seconds": 9.31,
    "tail": "dary\": \"all coefficients strictly positive\",\n      \"v=1_boundary\": \"not used; singleton handled directly\",\n      \"positive_denominator\": \"-2*(t + 1)*(2*t + 1)*(v - 1)*(v + 1)**2*(t*v**2 + 1)**2*(t*v**2 + t + 1)**3*(2*t**2*v**2 + 3*t + 1)**2\"\n    }\n  ],\n  \"K2_gap\": \"2*t**2*(2*t**3 + 6*t**2 + 4*t + 1)/((t + 1)**3*(2*t + 1)**2)\",\n  \"no_circularity\": \"Use theorem at child order n-1; all deletion/background bounds are inherited original forest theorems. Singleton child bypasses IH via K2 formula.\"\n}\n"
  },
  {
    "name": "binary",
    "script": "anc/closure_2026_10_26/frontier_closure/audit_binary/audit_binary_certificate.py",
    "returncode": 0,
    "seconds": 39.67,
    "tail": "PASS conditional-mixture reconstruction\nPASS raw minor 1 terms 9\nPASS raw minor 2 terms 208\nPASS raw minor 3 terms 943\nPASS subdivision and coverage minor 2\nPASS subdivision and coverage minor 3\nALL PASS\n"
  }
]


==> audit/release_provenance.json <==
{
  "date": "2026-10-30",
  "scope": "Exact source/proof provenance and deliberate editorial changes; not formal proof verification.",
  "input_source_sha256": "800ed6fd38a68ffc01ad973e912f104caae4e4b1d627692584197983a63547ae",
  "release_source_sha256": "317243c05386866f7838970b81f2f5b46a5ac4cafe06134394eb2e489ce7a865",
  "historical_source_sha256": "cf2549bba6fbfe8575676a35743b4bf564c1882b487dba88b5fc31c7ff6197dd",
  "historical_manifest_sha256": "ba486c41b99629d9d2645f4e12e4dfc123a728950f5cd0f46d1b21a5b5c96fae",
  "old_manifest_verifies_historical_43_proof_source": true,
  "old_43_proofs_preserved_verbatim_in_canonical_44_proof_source": true,
  "old_to_canonical_proof_positions": [
    [
      1,
      1
    ],
    [
      2,
      2
    ],
    [
      3,
      3
    ],
    [
      4,
      4
    ],
    [
      5,
      5
    ],
    [
      6,
      6
    ],
    [
      7,
      7
    ],
    [
      8,
      8
    ],
    [
      9,
      9
    ],
    [
      10,
      10
    ],
    [
      11,
      11
    ],
    [
      12,
      12
    ],
    [
      13,
      13
    ],
    [
      14,
      14
    ],
    [
      15,
      15
    ],
    [
      16,
      16
    ],
    [
      17,
      17
    ],
    [
      18,
      18
    ],
    [
      19,
      20
    ],
    [
      20,
      21
    ],
    [
      21,
      22
    ],
    [
      22,
      23
    ],
    [
      23,
      24
    ],
    [
      24,
      25
    ],
    [
      25,
      26
    ],
    [
      26,
      27
    ],
    [
      27,
      28
    ],
    [
      28,
      29
    ],
    [
      29,
      30
    ],
    [
      30,
      31
    ],
    [
      31,
      32
    ],
    [
      32,
      33
    ],
    [
      33,
      34
    ],
    [
      34,
      35
    ],
    [
      35,
      36
    ],
    [
      36,
      37
    ],
    [
      37,
      38
    ],
    [
      38,
      39
    ],
    [
      39,
      40
    ],
    [
      40,
      41
    ],
    [
      41,
      42
    ],
    [
      42,
      43
    ],
    [
      43,
      44
    ]
  ],
  "added_canonical_proof": {
    "position": 19,
    "label": "cor:forest-corona-h",
    "role": "Quantitative h-polynomial corollary using the published known h-transform and p-1 clique-attachment shift, with p>=2.",
    "sha256": "48c80acee81b28d12d47bc7428f7b7235ccaa34bd905bb3e4be6b12966865842"
  },
  "canonical_proof_sha256": [
    "437a099c018db9827a3c4ec4c5e0b019325a0235cd1e09892fdb5ff4fb923604",
    "4e470604b938babbd463ae9592d28c000fe8ec69b1eb215033954fd6bd7a3882",
    "302e75825d4df0a0b61493334707cd5f439dbfca2a4c5b594b58e4c946b76c46",
    "2535c8a7a8493fb40a77f686321259c90e53053c51f900a983e1c36f271702e1",
    "38142ef39a49f1e279ed821cc8838c4f0eac2999ddaf4e975e5d035a47d0eb33",
    "69982e102e5a42d7fce9d0e165b6638ca142654fe6bdac8573844323c2e9a943",
    "3513a799cb52d06ceb467c1e4c1ee63d095e0543802a1a9232821305f8b0ca83",
    "e58a40cbbbd64b2c913ff63541765d3bf2eb9371903840b27b89f0d5d4f65d50",
    "d4c3a8f888183a57d4eab6c434c4ec8f1dc800cf249e8cf08cbc74a384161274",
    "ef4ebec2abdcdc3b04ddb884f7ca1fb73b378ce0f06b7ef007612f1e5005e9e6",
    "bf114a0ab7b5587f6c180cb2349f8bf24a85c55a260ae2d775ba02f1a53960ab",
    "892718d3ebd87899a4b5d0b2599fda19a121c20447e34b6b68c24fc5e20ada1a",
    "ba99cebbc8e69b0acbc54488956c825c9f4ffe4c3cc3d8af254a04cab58def5d",
    "563ce6419e697ea005647d353a674684309981d3e010426b5302a998d49a36ef",
    "99fce6d3276147c0d90ba8434501869743d9407feb396aa4855635b1f2809525",
    "3ba228f650a43736e3fc022cf12af92691c396a14acb6be80c216fc5f64aad83",
    "ae1131a5d095b9eb325efabe4d968e5e14d1840b106d8e4ee69614b8b2518001",
    "0b5991a84418410e390787a69d30cb09bc5eb35fef8553f6d6c17049adf443da",
    "48c80acee81b28d12d47bc7428f7b7235ccaa34bd905bb3e4be6b12966865842",
    "6703215965175949eb4d56667a31565b042e5531919155f674eb6afff13823a2",
    "79dda97f935d91e55e5612071b3fc9c74e53861b896dc136992b826373fcb432",
    "6620492726fd12fc9e49e10f8e0191170da15163b9dbb4501e6c87146768f7a6",
    "7beceb71dededca2e881b48d85a7ea5a1d525a7c9ae30b5ae004896bfbd1f72f",
    "3181ac7a1ae0ae3667cf0d0b248bf0c4b26a0f99dcb493aef566cc1f44c108b3",
    "82ef2d0058128c43a59a885867410091ce348947188df48df4d0d9b98c1622e3",
    "132a93404dcc692735fc9b1c029fada03c49307f6b63b702e37880ef87ffdc14",
    "c2479bd0376a3c220e413c05d80a74a811177157e5109fff49fc1c1d355ba4b3",
    "094e31e93a2de48de5337053999fed98077319b923505941b7c1537d78048222",
    "b903055702a144e13a8dcf5a8ba8eaeb526056bf5a218ee9e38424d142cce4b4",
    "6528b14071b8720b78097f3f24651cf326423e9e41500f43c992f1d7d9ae4db9",
    "1993b4da986a020456a4ea9f96ee67a5c8b8e614a48d2f4cf0b0558df80bf07b",
    "4a6b99d4cfdc52d435cc015bc8df7de3478e1daf8f639faef79aacb2fdff2dd9",
    "12a21973a91aa4f7c6fef0070b78480441bbd25128de74f8a06d265defb08a41",
    "4c4687e5eb412b82a904bdf30dfece0fff63bde02936658823fb308a7ae4d2cc",
    "3cd760fd4fb9f6ff902647bd9b43b0359a7605c0fb668dc84c1b6424c4326b81",
    "c8e7052f601bacb3c1d5aa0470f9efc4864919943885b8860f3b5c87c3e897d7",
    "59ad4ace941676bb0c4265127aca0a4ee069f72b30eec098c01814bebb24dbae",
    "adbcef10e2c230ea8e13f22afe33953c9a21d2a337cbdf99c0f58a013de0b6a1",
    "39cd1cc2b6debefb9f6933abf44990edc3ad605c9582782f12661c3d05bb3f90",
    "2ac38cdc2aa2bfa5e8bd4cdb78cefeab1d9f272d37f41dd5d23193c0fc19f185",
    "a2f4f12f118fe21cd9fb3bb6d5a86204b02f29b00c140f58f4729e7addf5df99",
    "d320f86ee038063bd1dabd558850c76abd23d06668dc53848a414a06467b1ca4",
    "8adf7373a99c4e52b4042a470962ad75e4dd5a0f064adf406f78c3b465b516f7",
    "972f1b110dd538462ab6d860715dc934fff50445fe15fa9027a5140b81e946f9"
  ],
  "release_proof_sha256": [
    "437a099c018db9827a3c4ec4c5e0b019325a0235cd1e09892fdb5ff4fb923604",
    "4e470604b938babbd463ae9592d28c000fe8ec69b1eb215033954fd6bd7a3882",
    "302e75825d4df0a0b61493334707cd5f439dbfca2a4c5b594b58e4c946b76c46",
    "2535c8a7a8493fb40a77f686321259c90e53053c51f900a983e1c36f271702e1",
    "38142ef39a49f1e279ed821cc8838c4f0eac2999ddaf4e975e5d035a47d0eb33",
    "1b1de76496c3e060b7112dc316d38608534f284a4ca763081b5be2122844c524",
    "3513a799cb52d06ceb467c1e4c1ee63d095e0543802a1a9232821305f8b0ca83",
    "e58a40cbbbd64b2c913ff63541765d3bf2eb9371903840b27b89f0d5d4f65d50",
    "e61141b2e66a483949399b54d62bec0c967bfbf2f5601cbdb32066f2036256d7",
    "ef4ebec2abdcdc3b04ddb884f7ca1fb73b378ce0f06b7ef007612f1e5005e9e6",
    "bf114a0ab7b5587f6c180cb2349f8bf24a85c55a260ae2d775ba02f1a53960ab",
    "892718d3ebd87899a4b5d0b2599fda19a121c20447e34b6b68c24fc5e20ada1a",
    "ba99cebbc8e69b0acbc54488956c825c9f4ffe4c3cc3d8af254a04cab58def5d",
    "563ce6419e697ea005647d353a674684309981d3e010426b5302a998d49a36ef",
    "99fce6d3276147c0d90ba8434501869743d9407feb396aa4855635b1f2809525",
    "3ba228f650a43736e3fc022cf12af92691c396a14acb6be80c216fc5f64aad83",
    "ae1131a5d095b9eb325efabe4d968e5e14d1840b106d8e4ee69614b8b2518001",
    "0b5991a84418410e390787a69d30cb09bc5eb35fef8553f6d6c17049adf443da",
    "48c80acee81b28d12d47bc7428f7b7235ccaa34bd905bb3e4be6b12966865842",
    "6703215965175949eb4d56667a31565b042e5531919155f674eb6afff13823a2",
    "79dda97f935d91e55e5612071b3fc9c74e53861b896dc136992b826373fcb432",
    "6620492726fd12fc9e49e10f8e0191170da15163b9dbb4501e6c87146768f7a6",
    "7beceb71dededca2e881b48d85a7ea5a1d525a7c9ae30b5ae004896bfbd1f72f",
    "3181ac7a1ae0ae3667cf0d0b248bf0c4b26a0f99dcb493aef566cc1f44c108b3",
    "82ef2d0058128c43a59a885867410091ce348947188df48df4d0d9b98c1622e3",
    "132a93404dcc692735fc9b1c029fada03c49307f6b63b702e37880ef87ffdc14",
    "c2479bd0376a3c220e413c05d80a74a811177157e5109fff49fc1c1d355ba4b3",
    "094e31e93a2de48de5337053999fed98077319b923505941b7c1537d78048222",
    "b903055702a144e13a8dcf5a8ba8eaeb526056bf5a218ee9e38424d142cce4b4",
    "6528b14071b8720b78097f3f24651cf326423e9e41500f43c992f1d7d9ae4db9",
    "1993b4da986a020456a4ea9f96ee67a5c8b8e614a48d2f4cf0b0558df80bf07b",
    "4a6b99d4cfdc52d435cc015bc8df7de3478e1daf8f639faef79aacb2fdff2dd9",
    "12a21973a91aa4f7c6fef0070b78480441bbd25128de74f8a06d265defb08a41",
    "4c4687e5eb412b82a904bdf30dfece0fff63bde02936658823fb308a7ae4d2cc",
    "3cd760fd4fb9f6ff902647bd9b43b0359a7605c0fb668dc84c1b6424c4326b81",
    "c8e7052f601bacb3c1d5aa0470f9efc4864919943885b8860f3b5c87c3e897d7",
    "59ad4ace941676bb0c4265127aca0a4ee069f72b30eec098c01814bebb24dbae",
    "adbcef10e2c230ea8e13f22afe33953c9a21d2a337cbdf99c0f58a013de0b6a1",
    "39cd1cc2b6debefb9f6933abf44990edc3ad605c9582782f12661c3d05bb3f90",
    "2ac38cdc2aa2bfa5e8bd4cdb78cefeab1d9f272d37f41dd5d23193c0fc19f185",
    "a2f4f12f118fe21cd9fb3bb6d5a86204b02f29b00c140f58f4729e7addf5df99",
    "d320f86ee038063bd1dabd558850c76abd23d06668dc53848a414a06467b1ca4",
    "8adf7373a99c4e52b4042a470962ad75e4dd5a0f064adf406f78c3b465b516f7",
    "972f1b110dd538462ab6d860715dc934fff50445fe15fa9027a5140b81e946f9"
  ],
  "editorial_proof_changes": [
    {
      "position": 6,
      "canonical_sha256": "69982e102e5a42d7fce9d0e165b6638ca142654fe6bdac8573844323c2e9a943",
      "release_sha256": "1b1de76496c3e060b7112dc316d38608534f284a4ca763081b5be2122844c524",
      "change": "is edgeless -> has no edges",
      "occurrences": 1
    },
    {
      "position": 9,
      "canonical_sha256": "d4c3a8f888183a57d4eab6c434c4ec8f1dc800cf249e8cf08cbc74a384161274",
      "release_sha256": "e61141b2e66a483949399b54d62bec0c967bfbf2f5601cbdb32066f2036256d7",
      "change": "is edgeless -> has no edges",
      "occurrences": 1
    }
  ],
  "mathematical_statement_changes": [],
  "other_editorial_changes": [
    "One same-meaning terminology change in a theorem statement; two corresponding proof changes recorded above.",
    "Added a precise relationship disclosure to the existing first public A record and the separately identified unposted 158-page replacement manuscript.",
    "Added the corresponding alphabetized self-citation."
  ],
  "certificate_inputs_unchanged_sha256": {
    "anc/closure_2026_10_26/frontier_closure/audit_binary/audit_binary_certificate.py": "3cddc1a66e06749d379b6e3298dce94f7a45431d263395192c8a1af7cddfbc3a",
    "anc/closure_2026_10_26/frontier_closure/audit_binary/audit_same_root_leaf.py": "cd5251161546d4c2d684d24fe977e83575beb3e949d57c719dd38ab5e87dfed1",
    "anc/closure_2026_10_26/frontier_closure/audit_newleaf/audit_newleaf.py": "4aa0b1ddef980051d9402af571888cee741b86248041c6ec66da5680c6ca444c",
    "anc/closure_2026_10_26/frontier_closure/conditional/binary_bernstein_minor_1.json": "c29d6b417b14cb9152c61dff6de004e28c429c82ad2bc5bb2518e98572539ed3",
    "anc/closure_2026_10_26/frontier_closure/conditional/binary_bernstein_minor_2.json": "d6aba7f36414192b813b3b2ec2b3de255bf19bbc1ba1d70d353906dbc3f1d403",
    "anc/closure_2026_10_26/frontier_closure/conditional/binary_bernstein_minor_3.json": "9344b827107811dba97ce8a02ca30f46b43f92ba7a237aa23d0d85cae6c1caab",
    "anc/closure_2026_10_26/frontier_closure/conditional/binary_bernstein_report.json": "e6dcaa57a8a0d2c653602359ba13c9204e1ad112cf39483d7fc2068bb65194a0",
    "anc/closure_2026_10_26/frontier_closure/conditional/binary_sparse_certificate.py": "bdf4a95d86923c48206bd32a8d4cd83e7ca4f6032d2533503a87fae163a4df7c",
    "anc/closure_2026_10_26/frontier_closure/conditional/binary_sparse_minor_1.json": "0e2768739b14814f65dfddd830f346245ee879e721eca54dd4538157137150bf",
    "anc/closure_2026_10_26/frontier_closure/conditional/binary_sparse_minor_2.json": "1d35c18d3c48acbaf8724ca3025b1a2de427f79bd5433bf967e667ce4b6d30e6",
    "anc/closure_2026_10_26/frontier_closure/conditional/binary_sparse_minor_3.json": "8caa215527752dc31be13fe7ff763c87bdddac21b30338c5cc6642a6df55eee6",
    "anc/closure_2026_10_26/frontier_closure/conditional/binary_subdivision_report.json": "6754ec980323f878b133e2a55474cf48d9513fa3979e38c4e0f9ba823a9711bd",
    "anc/closure_2026_10_26/frontier_closure/conditional/build_new_leaf_certificate.py": "6a19b5dd0a65925469a1d5faad3e9e64c11c038167832eab32feb85ca8f6c2aa",
    "anc/closure_2026_10_26/frontier_closure/conditional/convert_binary_bernstein.py": "e0bf882b4e4d68672f8e365fef4375acc37dba0f629d9b45679b6fc9d521cc0f",
    "anc/closure_2026_10_26/frontier_closure/conditional/new_leaf_sparse_minor_1.json": "3c7c92cef5fa9749e9110b0e71b59888c80e09490bb2487f00ef71e1e9e424bb",
    "anc/closure_2026_10_26/frontier_closure/conditional/new_leaf_sparse_minor_2.json": "52977af5004498e3cbd9182d3d194b788b72a5de9d46bcf875a5d6f4d53ea3be",
    "anc/closure_2026_10_26/frontier_closure/conditional/subdivide_binary_certificate.py": "b78aa3f9f6a0cd9c51e69d1bb2a9612d03f1b4e120bbbc0a4393e507efac2184",
    "anc/closure_2026_10_26/frontier_closure/policy/leaf_extension_certificate.json": "f9edd612c281765bbe1439477741e40fbcebcd77c873fb7846e9bc8a1a925ef1",
    "anc/closure_2026_10_26/frontier_closure/policy/leaf_extension_certificate.py": "d60e5b4bb2a33e5a8de52a1487d06d53f6b38bfeb52b00d827994159a73ea140",
    "anc/closure_2026_10_26/frontier_closure/policy/new_leaf_bernstein_minor_1.json": "c45028259fdc6766e90583a27fcd6fffaa2b9041283fcc10a40116c1facd557c",
    "anc/closure_2026_10_26/frontier_closure/policy/new_leaf_bernstein_minor_2.json": "000e46fa027790c01e6ee5aeb0823a8e580aa11be1cd947c3c44c50f259e07fd",
    "anc/closure_2026_10_26/frontier_closure/policy/new_leaf_certificate.json": "4aa7de0628cd1b5963924a65c86587296e944b8612cb79e0783366d385b66fc5",
    "anc/closure_2026_10_26/frontier_closure/policy/new_leaf_certificate.py": "06b8676524f8a6f731cf44476609763b91ae81bafa1338b593f15ea0c80df4d6"
  },
  "stale_harness_cause": "The October 26 manifest expected43 proof bodies; October27 inserted Corollary4.12 as proof19. The supplied foundation helper failed at its proof-hash assertion when run on the44-proof edition. Its original manifest was not altered; current release expectations are separately traced here.",
  "historical_material_preserved_at": "V/original_archive/Corona; historical43-proof manifest and replay also retained byte-for-byte in audit/historical_2026_10_26."
}

